Search for dark matter and other new phenomena in events with an energetic jet and large missing transverse momentum using the ATLAS detector

Results of a search for new phenomena in final states with an energetic jet and large missing transverse momentum are reported. The search uses proton--proton collision data corresponding to an integrated luminosity of 36.1 fb${}^{-1}$ at a centre-of-mass energy of 13 TeV collected in 2015 and 2016 with the ATLAS detector at the Large Hadron Collider. Events are required to have at least one jet with a transverse momentum above 250 GeV and no leptons ($e$ or $\mu$). Several signal regions are considered with increasing requirements on the missing transverse momentum above 250 GeV. Good agreement is observed between the number of events in data and Standard Model predictions. The results are translated into exclusion limits in models with pair-produced weakly interacting dark-matter candidates, large extra spatial dimensions, and supersymmetric particles in several compressed scenarios.

==> Metadata.txt <==
TITLE
======

Search for dark matter and other new phenomena in events with an energetic jet and large missing transverse 
momentum using the ATLAS detector


ABSTRACT
========


Results of a search for new phenomena in final states with an 
energetic jet and large missing transverse momentum are reported.  
The search uses proton--proton collision data corresponding to an 
integrated luminosity of 36.1 fb${}^{-1}$ at 
a centre-of-mass energy of 13 TeV collected 
in 2015 and 2016 with the ATLAS detector at the Large Hadron Collider. 
%
Events are required to have at least one jet with a transverse 
momentum above 250 GeV and no leptons ($e$ or $\mu$).  Several signal regions are 
considered with increasing 
requirements on the missing transverse momentum
above  250 GeV. 
%
Good agreement is observed between the number of events in data and 
Standard Model predictions.
%
The results are translated into exclusion limits in models with 
pair-produced weakly interacting dark-matter candidates, large extra 
spatial dimensions, and supersymmetric particles in several 
compressed scenarios.

--------

Comments: 34 pages plus author list + cover pages (51 pages total), 
11 figures, 7 tables, submitted to JHEP, All figures including auxiliary figures are available at 
https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2016-27/

 The CERN Preprint ID: CERN-EP-2017-230

 The PACS numbers: 12.60.Jv, 14.80.Ly, 13.85.Rm

